Regret Analysis of the Finite-Horizon Gittins Index Strategy for Multi-Armed Bandits

I analyse the frequentist regret of the famous Gittins index strategy for multi-armed bandits with Gaussian noise and a finite horizon. Remarkably it turns out that this approach leads to finite-time regret guarantees comparable to those available for the popular UCB algorithm. Along the way I derive finite-time bounds on the Gittins index that are asymptotically exact and may be of independent interest. I also discuss some computational issues and present experimental results suggesting that a particular version of the Gittins index strategy is a modest improvement on existing algorithms with finite-time regret guarantees such as UCB and Thompson sampling.

==> data/exp1.txt <==
%x 0 1 2 3 
0.04 15.745 14.7085 15.8096 15.183 0.0274384 0.0481534 0.0407324 0.055774 320000 320000 320000 320000 26.4 37.8 34.12 39.24 
0.08 24.0111 20.522 24.2088 22.1171 0.0476467 0.0835236 0.0739982 0.100958 320000 320000 320000 320000 42 69.12 57.76 77.68 
0.12 27.3091 20.9033 27.291 23.7353 0.0580538 0.100859 0.0963257 0.131532 320000 320000 320000 320000 48.36 51.84 63.72 112.68 
0.16 27.6082 19.4879 27.4129 22.7907 0.0607126 0.106728 0.109098 0.148808 320000 320000 320000 320000 49.12 38.72 59.84 56.16 
0.2 27.004 17.5325 26.3986 21.1238 0.0599811 0.105673 0.116171 0.158754 320000 320000 320000 320000 48 32.4 54 36.6 
0.24 25.8343 15.974 24.8905 19.242 0.0577749 0.102551 0.119868 0.163164 320000 320000 320000 320000 45.6 28.8 48.24 29.04 
0.28 24.523 14.3377 23.34 17.5612 0.0548204 0.0957454 0.122538 0.164582 320000 320000 320000 320000 43.12 26.04 43.4 24.92 
0.32 23.2169 13.1425 22.1405 16.1283 0.0514899 0.0886682 0.126167 0.165839 320000 320000 320000 320000 40.64 24 40 22.08 
0.36 21.9557 12.2562 20.6975 14.6144 0.0491382 0.0843617 0.126967 0.161945 320000 320000 320000 320000 38.16 22.32 36.36 20.16 
0.4 20.8567 11.4242 19.6705 13.401 0.0463067 0.0775667 0.129607 0.159065 320000 320000 320000 320000 36 20.8 33.6 18.4 
0.44 19.7668 10.8052 18.5005 12.1677 0.0449823 0.0734808 0.129248 0.152095 320000 320000 320000 320000 34.32 19.8 31.24 17.16 
0.48 18.886 10.3102 17.6667 11.1829 0.0415274 0.070899 0.131986 0.14652 320000 320000 320000 320000 32.64 18.72 29.28 16.32 
0.52 17.9764 9.71845 16.7691 10.7014 0.0382859 0.0590646 0.130945 0.148288 320000 320000 320000 320000 30.68 17.68 27.56 15.08 
0.56 17.2355 9.37765 15.9556 9.91121 0.0388698 0.0589274 0.13098 0.141033 320000 320000 320000 320000 29.68 17.36 26.32 14.56 
0.6 16.4843 8.98311 15.2577 9.4523 0.0355217 0.0523507 0.132543 0.139783 320000 320000 320000 320000 28.2 16.2 24.6 13.8 
0.64 15.8395 8.767 14.5388 8.95431 0.0339194 0.0559966 0.131896 0.136267 320000 320000 320000 320000 26.88 16 23.68 13.44 
0.68 15.2168 8.52378 13.8658 8.35641 0.0307644 0.0549962 0.131682 0.127443 320000 320000 320000 320000 25.84 15.64 22.44 12.92 
0.72 14.7309 8.25176 13.1173 8.10803 0.029988 0.0513936 0.126279 0.128934 320000 320000 320000 320000 25.2 15.12 21.6 12.24 
0.76 14.1525 8.04776 12.5574 7.6764 0.0283307 0.0488523 0.12406 0.123972 320000 320000 320000 320000 24.32 14.44 20.52 12.16 
0.8 13.7248 7.81961 12.0594 7.36117 0.0280711 0.0466008 0.122961 0.119701 320000 320000 320000 320000 23.2 14.4 20 11.2 
0.84 13.3047 7.62637 11.6217 7.00601 0.0271933 0.0408979 0.123503 0.113438 320000 320000 320000 320000 22.68 13.44 18.48 10.92 
0.88 12.8669 7.43717 11.1855 6.64348 0.0257735 0.0355523 0.123396 0.104175 320000 320000 320000 320000 22 13.2 18.48 10.56 
0.92 12.4981 7.24705 10.5717 6.36256 0.0283374 0.029746 0.113486 0.0977376 320000 320000 320000 320000 21.16 12.88 17.48 10.12 
0.96 12.1371 7.14084 10.2586 6.20504 0.0233501 0.0367519 0.115733 0.0974015 320000 320000 320000 320000 20.16 12.48 17.28 10.56 
1 11.7922 6.97348 9.74093 6.02256 0.0226817 0.0293632 0.107037 0.0947659 320000 320000 320000 320000 20 12 16 10 
1.04 11.4955 6.87952 9.40998 5.98464 0.0217206 0.033975 0.103504 0.100187 320000 320000 320000 320000 18.72 12.48 15.6 9.36 
1.08 11.2031 6.78519 9.07129 5.70457 0.021755 0.0308433 0.102596 0.0888967 320000 320000 320000 320000 18.36 11.88 15.12 9.72 
1.12 10.9212 6.66274 8.67414 5.51768 0.0206865 0.0292037 0.0955946 0.0841259 320000 320000 320000 320000 17.92 11.2 14.56 8.96 
1.16 10.6751 6.51559 8.39398 5.42797 0.0196897 0.0179503 0.0910686 0.0849186 320000 320000 320000 320000 17.4 11.6 13.92 9.28 
1.2 10.4145 6.43745 8.13221 5.29325 0.0190996 0.0208999 0.0923008 0.0793881 320000 320000 320000 320000 16.8 10.8 14.4 8.4 
1.24 10.1834 6.36197 7.78728 5.16153 0.0186319 0.0197633 0.0830432 0.0734963 320000 320000 320000 320000 17.36 11.16 13.64 8.68 
1.28 9.9649 6.26952 7.57064 5.02584 0.0183004 0.0199603 0.0811256 0.0653669 320000 320000 320000 320000 16.64 10.24 12.8 8.96 
1.32 9.78072 6.18367 7.41088 4.97711 0.0176302 0.01181 0.0845601 0.0702163 320000 320000 320000 320000 15.84 10.56 13.2 7.92 
1.36 9.60061 6.13207 7.18577 4.83484 0.0171392 0.0116187 0.0818578 0.0598916 320000 320000 320000 320000 16.32 10.88 12.24 8.16 
1.4 9.40843 6.04664 6.95274 4.70734 0.0166875 0.0112949 0.0780481 0.0475454 320000 320000 320000 320000 15.4 9.8 12.6 8.4 
1.44 9.22609 5.98226 6.71074 4.61297 0.0162287 0.0110457 0.0714171 0.0416309 320000 320000 320000 320000 14.4 10.08 11.52 8.64 
1.48 9.0594 5.91775 6.57208 4.56811 0.0159586 0.0108556 0.0728072 0.0453862 320000 320000 320000 320000 14.8 10.36 11.84 7.4 
1.52 8.91365 5.86021 6.40486 4.50796 0.0155138 0.0106792 0.0681503 0.0426103 320000 320000 320000 320000 15.2 9.12 12.16 7.6 
1.56 8.75328 5.80562 6.26879 4.45493 0.0149843 0.0104869 0.069252 0.0403909 320000 320000 320000 320000 14.04 9.36 10.92 7.8 
1.6 8.61889 5.75845 6.07528 4.40801 0.0146796 0.0102976 0.0627477 0.0386698 320000 320000 320000 320000 14.4 9.6 11.2 8 
1.64 8.49105 5.70236 5.92882 4.36841 0.0144113 0.010105 0.0604486 0.0380607 320000 320000 320000 320000 13.12 9.84 11.48 8.2 
1.68 8.35461 5.64288 5.83155 4.31545 0.0144263 0.00991497 0.0640063 0.0360093 320000 320000 320000 320000 13.44 10.08 10.08 6.72 
1.72 8.26415 5.5981 5.68363 4.24971 0.0141949 0.00971672 0.0574261 0.0277263 320000 320000 320000 320000 13.76 8.6 10.32 6.88 
1.76 8.11819 5.56208 5.53247 4.19973 0.013708 0.00957067 0.0500393 0.0178482 320000 320000 320000 320000 12.32 8.8 10.56 7.04 
1.8 8.00363 5.52203 5.47316 4.16946 0.0133994 0.00948012 0.055071 0.0181857 320000 320000 320000 320000 12.6 9 10.8 7.2 
1.84 7.88977 5.48412 5.35648 4.15247 0.0132642 0.00931303 0.0494373 0.0244903 320000 320000 320000 320000 12.88 9.2 9.2 7.36 
1.88 7.79199 5.43923 5.27006 4.13327 0.0127574 0.00917554 0.0509282 0.0248913 320000 320000 320000 320000 13.16 9.4 9.4 7.52 
1.92 7.66207 5.3843 5.13342 4.09252 0.0124755 0.00900643 0.0459027 0.0222364 320000 320000 320000 320000 11.52 9.6 9.6 7.68 
1.96 7.57797 5.34593 5.0359 4.07406 0.0122325 0.00886123 0.0346639 0.0256613 320000 320000 320000 320001 11.76 7.84 9.8 5.88 


==> data/exp2.txt <==
%x 0 1 2 3 
0.04 29.8441 28.1851 29.3438 27.97 0.0334061 0.0739367 0.0520821 0.0860936 80000 80000 80000 80000 35.84 39.52 38.36 39.64 
0.08 54.368 47.2677 52.2277 46.107 0.0755563 0.1647 0.118011 0.189231 80000 80000 80000 80000 68.24 78.72 75.12 79.12 
0.12 72.4815 56.7373 67.7602 55.2892 0.120328 0.249024 0.187393 0.284168 80000 80000 80000 80000 95.28 117.24 107.88 118.2 
0.16 83.9386 59.2473 75.6677 57.7768 0.160235 0.309844 0.248131 0.356674 80000 80000 80000 80000 114.08 152.64 130.4 156.64 
0.2 89.4843 57.7862 78.6042 56.2382 0.186503 0.343199 0.291755 0.399188 80000 80000 80000 80000 123.8 125.2 137.2 191.2 
0.24 90.7562 55.3819 77.5939 53.8012 0.198886 0.362801 0.317421 0.426695 80000 80000 80000 80000 126.48 94.08 131.76 114.96 
0.28 89.0953 51.4482 74.9115 49.9343 0.198243 0.355878 0.330201 0.433924 80000 80000 80000 80000 124.32 79.52 123.2 83.72 
0.32 86.4308 48.6319 71.4634 46.9862 0.192049 0.357173 0.335711 0.440307 80000 80000 80000 80000 120.32 71.68 113.92 71.04 
0.36 83.1867 46.1173 67.8631 43.9297 0.182934 0.349723 0.339086 0.437789 80000 80000 80000 80000 115.92 66.6 105.48 63.72 
0.4 79.7929 43.5587 64.7473 41.367 0.173956 0.341415 0.34423 0.433519 80000 80000 80000 80000 110.4 62 98.4 58 
0.44 76.5232 41.1742 61.824 38.6541 0.166749 0.323478 0.347761 0.419801 80000 80000 80000 80000 105.6 58.52 91.96 53.68 
0.48 73.2765 39.7653 58.7668 36.6985 0.155551 0.324533 0.348936 0.413378 80000 80000 80000 80000 100.8 55.68 86.4 50.4 
0.52 70.0768 37.6003 56.0197 34.2884 0.146275 0.296501 0.341613 0.388747 80000 80000 80000 80000 96.2 53.04 81.64 47.32 
0.56 67.2612 36.236 53.8098 33.1221 0.14083 0.288993 0.354894 0.393161 80000 80000 80000 80000 91.84 50.96 77.28 44.8 
0.6 64.7298 34.9114 51.6282 31.4205 0.134939 0.275774 0.349039 0.376357 80000 80000 80000 80000 88.2 49.2 73.8 42.6 
0.64 62.2168 33.6453 49.6279 29.9903 0.128515 0.259607 0.359106 0.360696 80000 80000 80000 80000 84.48 47.36 69.76 40.96 
0.68 60.0157 32.7244 47.4891 28.8177 0.123755 0.254573 0.342327 0.352771 80000 80000 80000 80000 81.6 45.56 67.32 39.44 
0.72 57.9039 31.9674 45.361 27.6475 0.117324 0.254029 0.333077 0.338292 80000 80000 80000 80000 78.48 44.64 63.36 38.16 
0.76 56.0474 30.8578 43.8354 26.5688 0.11342 0.2305 0.339007 0.323312 80000 80000 80000 80000 76 43.32 60.8 36.48 
0.8 54.1418 30.0304 42.0935 25.6522 0.107704 0.216709 0.331694 0.307195 80000 80000 80000 80000 72.8 42.4 58.4 35.2 
0.84 52.5241 29.4848 40.6844 25.0555 0.107587 0.220045 0.33872 0.313273 80000 80000 80000 80000 70.56 41.16 56.28 34.44 
0.88 50.8715 28.6946 39.0136 24.4034 0.102107 0.191963 0.315215 0.305147 80000 80000 80000 80000 68.64 40.48 54.56 33.44 
0.92 49.4493 28.0879 37.9034 23.3735 0.0963384 0.185894 0.317805 0.269237 80000 80000 80000 80000 66.24 39.56 52.44 32.2 
0.96 48.0496 27.4771 36.5557 22.9758 0.0949047 0.167325 0.317631 0.274845 80000 80000 80000 80000 64.32 38.4 50.88 31.68 
1 46.8297 26.9077 35.1015 21.9496 0.0929123 0.148757 0.28171 0.22583 80000 80000 80000 80000 63 38 49 31 
1.04 45.6291 26.496 34.0192 21.8663 0.0910357 0.146781 0.287183 0.251306 80000 80000 80000 80000 61.36 37.44 47.84 30.16 
1.08 44.4535 25.9015 33.0795 21.3075 0.0852126 0.114746 0.286798 0.235322 80000 80000 80000 80000 59.4 36.72 46.44 29.16 
1.12 43.5226 25.627 32.0098 20.7543 0.0850185 0.134717 0.273884 0.21459 80000 80000 80000 80000 58.24 35.84 44.8 29.12 
1.16 42.3987 25.259 30.9608 20.5567 0.0782402 0.125857 0.261455 0.225848 80000 80000 80000 80000 56.84 34.8 42.92 29 
1.2 41.3991 24.9842 30.1075 20.0378 0.075104 0.141568 0.257724 0.204049 80000 80000 80000 80000 55.2 34.8 42 27.6 
1.24 40.5312 24.6083 29.2082 19.7759 0.0746243 0.117306 0.240753 0.19949 80000 80000 80000 80000 53.32 33.48 40.92 27.28 
1.28 39.7027 24.3619 28.6349 19.4208 0.0716853 0.131878 0.253848 0.198884 80000 80000 80000 80000 52.48 33.28 39.68 26.88 
1.32 38.8346 23.9228 27.7257 19.0688 0.0685899 0.0880067 0.224232 0.174793 80000 80000 80000 80000 51.48 33 39.6 26.4 
1.36 38.1716 23.7279 26.9974 18.8204 0.0695508 0.111346 0.238284 0.173282 80000 80000 80000 80000 50.32 32.64 38.08 25.84 
1.4 37.3896 23.5128 26.2848 18.4703 0.0651921 0.113372 0.216491 0.151575 80000 80000 80000 80000 49 32.2 37.8 25.2 
1.44 36.7534 23.2045 25.7536 18.2475 0.0651167 0.104329 0.224922 0.14972 80000 80000 80000 80000 48.96 31.68 36 25.92 
1.48 36.094 22.9304 25.2024 18.1099 0.0619839 0.0775565 0.223159 0.169666 80000 80000 80000 80000 47.36 31.08 35.52 25.16 
1.52 35.4571 22.6982 24.569 17.7755 0.0620062 0.0787381 0.212747 0.126635 80000 80000 80000 80000 47.12 30.4 34.96 24.32 
1.56 34.8405 22.51 24.0733 17.6748 0.0593003 0.0793791 0.208078 0.146151 80000 80000 80000 80000 45.24 31.2 34.32 24.96 
1.6 34.3357 22.2322 23.361 17.4386 0.0588197 0.0428567 0.178446 0.119817 80000 80000 80000 80000 44.8 30.4 33.6 24 
1.64 33.7716 22.0953 22.9467 17.3062 0.0580213 0.081554 0.165127 0.129741 80000 80000 80000 80000 44.28 29.52 32.8 22.96 
1.68 33.2992 21.8509 22.3743 17.0403 0.0562974 0.0409696 0.149236 0.0824719 80000 80000 80000 80000 43.68 28.56 31.92 23.52 
1.72 32.809 21.7716 22.0251 16.8937 0.0558233 0.072308 0.163729 0.0942928 80000 80000 80000 80000 43 29.24 30.96 22.36 
1.76 32.3363 21.5681 21.5333 16.7512 0.0544421 0.0587153 0.131866 0.0730165 80000 80000 80000 80000 42.24 28.16 29.92 22.88 
1.8 31.8431 21.4243 21.1565 16.5915 0.0534396 0.0592364 0.131263 0.0593236 80000 80000 80000 80000 41.4 28.8 30.6 23.4 
1.84 31.3935 21.2386 20.7688 16.6117 0.0511887 0.0384205 0.113357 0.117187 80000 80000 80000 80000 40.48 27.6 29.44 22.08 
1.88 31.0039 21.1178 20.5001 16.4018 0.0505961 0.0380673 0.142656 0.0753861 80000 80000 80000 80000 39.48 28.2 28.2 22.56 
1.92 30.5922 20.979 20.0973 16.3332 0.0495715 0.060318 0.0986373 0.08916 80000 80000 80000 80000 40.32 26.88 28.8 23.04 
1.96 30.2444 20.8277 19.8932 16.1582 0.0487098 0.0366778 0.141624 0.0766111 80000 80000 80000 80001 39.2 27.44 27.44 21.56 


==> data/exp3.txt <==
%x 0 1 2 3 
0.04 35.1367 34.0983 34.8361 33.8015 0.0214951 0.0550345 0.033396 0.0652441 53924 53924 53924 53924 38.16 39.76 39.2 39.76 
0.08 68.082 62.7129 66.6114 61.3225 0.0505717 0.140758 0.0829133 0.165819 53924 53924 53924 53924 75.28 79.44 77.92 79.44 
0.12 97.8405 83.6658 93.9303 80.81 0.0892716 0.248121 0.148638 0.285124 53924 53924 53924 53924 111 118.92 115.68 119.04 
0.16 123.465 96.1892 115.318 91.6186 0.13549 0.356264 0.228199 0.399024 53924 53924 53924 53924 143.68 158.24 151.68 158.4 
0.2 143.814 101.119 129.819 96.0185 0.187257 0.445874 0.306307 0.492086 53924 53924 53924 53924 172.6 196.8 182.8 197.2 
0.24 158.373 102.018 137.87 96.4536 0.236777 0.510479 0.382576 0.559345 53924 53924 53924 53924 194.88 233.52 206.64 234.96 
0.28 166.958 99.3177 140.548 92.9743 0.276069 0.552886 0.435026 0.594409 53924 53924 53924 53924 209.16 201.6 213.36 259 
0.32 170.186 96.6062 139.494 90.1636 0.303495 0.577135 0.473106 0.622571 53924 53924 53924 53924 215.36 151.68 210.24 159.68 
0.36 169.643 92.9972 135.595 85.7505 0.312161 0.591244 0.487614 0.62888 53924 53924 53924 53924 215.28 134.28 199.08 131.76 
0.4 166.977 89.0899 130.914 81.4866 0.310423 0.58584 0.49615 0.62412 53924 53924 53924 53924 212 122 188.4 118 
0.44 162.493 85.5416 125.82 78.1552 0.301547 0.583612 0.496246 0.62087 53924 53924 53924 53924 206.36 114.84 177.32 109.12 
0.48 157.667 82.4313 120.982 74.8844 0.287272 0.573283 0.502537 0.618672 53924 53924 53924 53924 199.68 108.48 168 102.24 
0.52 152.274 79.511 115.79 71.3112 0.276401 0.567506 0.492495 0.594381 53924 53924 53924 53924 191.88 103.48 158.6 95.68 
0.56 147.119 76.5685 111.612 68.1816 0.260126 0.542983 0.505789 0.579817 53924 53924 53924 53924 184.8 99.12 151.2 90.72 
0.6 142.081 73.9089 107.218 66.0586 0.249597 0.521686 0.497184 0.572416 53924 53924 53924 53924 178.2 95.4 144 87 
0.64 137.39 71.5867 103.251 63.3297 0.237248 0.503063 0.50193 0.552819 53924 53924 53924 53924 172.16 92.16 137.6 82.56 
0.68 132.615 69.7654 99.1306 60.864 0.227339 0.499575 0.492493 0.51863 53924 53924 53924 53924 165.92 89.76 131.24 79.56 
0.72 128.276 67.6237 95.989 58.8264 0.219652 0.463592 0.509133 0.501014 53924 53924 53924 53924 159.84 87.12 126 77.04 
0.76 124.215 66.2748 92.5489 57.3268 0.208423 0.477112 0.502577 0.502398 53924 53924 53924 53924 154.28 84.36 120.84 74.48 
0.8 120.373 64.2699 89.3738 55.6417 0.198727 0.427662 0.50274 0.477733 53924 53924 53924 53924 149.6 82.4 116 72 
0.84 116.696 62.8067 86.1715 54.0824 0.195036 0.412265 0.488073 0.457805 53924 53924 53924 53924 144.48 80.64 111.72 69.72 
0.88 113.535 61.3337 83.3561 52.7896 0.182913 0.379589 0.48192 0.45559 53924 53924 53924 53924 139.92 79.2 107.36 67.76 
0.92 110.399 60.1222 80.5085 51.2174 0.177139 0.368378 0.463541 0.428741 53924 53924 53924 53924 136.16 77.28 103.96 66.24 
0.96 107.077 59.1068 78.2188 50.0623 0.16888 0.362339 0.464278 0.410277 53924 53924 53924 53924 131.52 75.84 100.8 64.32 
1 104.672 58.3596 75.6504 48.9344 0.169603 0.36746 0.441098 0.38966 53924 53924 53924 53924 129 74 97 63 
1.04 101.922 57.004 73.2892 47.8309 0.160447 0.32994 0.427734 0.368688 53924 53924 53924 53924 124.8 72.8 94.64 61.36 
1.08 99.4994 56.3405 71.2669 46.8546 0.154432 0.333868 0.427256 0.356355 53924 53924 53924 53924 122.04 71.28 91.8 60.48 
1.12 97.1258 55.4823 69.2724 46.0132 0.148023 0.321784 0.417577 0.338756 53924 53924 53924 53924 118.72 70.56 88.48 59.36 
1.16 94.975 54.756 67.2634 45.1048 0.146606 0.310179 0.391347 0.310502 53924 53924 53924 53924 116 69.6 87 58 
1.2 92.7085 53.9436 65.7096 44.3629 0.138897 0.298023 0.407701 0.299773 53924 53924 53924 53924 112.8 68.4 84 56.4 
1.24 90.9501 53.2124 63.8921 43.73 0.138829 0.280298 0.388236 0.294295 53924 53924 53924 53924 110.36 66.96 81.84 55.8 
1.28 88.928 52.3279 62.1935 42.9856 0.130496 0.240462 0.372748 0.285217 53924 53924 53924 53924 108.8 66.56 79.36 55.04 
1.32 87.1939 51.9714 60.7793 42.1714 0.12932 0.267468 0.386499 0.239377 53924 53924 53924 53924 105.6 66 77.88 54.12 
1.36 85.4524 51.2232 59.3252 41.6242 0.124598 0.215935 0.376514 0.230771 53924 53924 53924 53924 103.36 65.28 76.16 53.04 
1.4 83.9047 50.7735 57.8453 41.0191 0.121745 0.221086 0.36285 0.202958 53924 53924 53924 53924 102.2 64.4 74.2 51.8 
1.44 82.3285 50.2409 56.7412 40.5855 0.116692 0.219264 0.365629 0.197699 53924 53924 53924 53924 99.36 63.36 72 51.84 
1.48 80.9659 49.7398 55.2538 40.0246 0.116126 0.20368 0.32877 0.163386 53924 53924 53924 53924 97.68 62.16 71.04 50.32 
1.52 79.4852 49.2487 53.9699 39.6928 0.112242 0.207558 0.319255 0.188049 53924 53924 53924 53924 95.76 62.32 69.92 50.16 
1.56 78.3158 49.0218 52.7042 39.3036 0.109487 0.219503 0.272826 0.173989 53924 53924 53924 53924 95.16 60.84 68.64 49.92 
1.6 77.0026 48.4431 51.6309 39.0382 0.107114 0.199865 0.267833 0.186358 53924 53924 53924 53924 92.8 60.8 67.2 49.6 
1.64 75.8351 48.1641 50.5428 38.5241 0.10571 0.204054 0.246595 0.165894 53924 53924 53924 53924 91.84 59.04 65.6 49.2 
1.68 74.6579 47.6028 49.7009 38.2696 0.102801 0.197941 0.245478 0.158767 53924 53924 53924 53924 90.72 58.8 63.84 48.72 
1.72 73.639 47.3237 48.6834 37.8779 0.100976 0.171036 0.232652 0.159882 53924 53924 53924 53924 89.44 58.48 61.92 48.16 
1.76 72.5601 46.8094 47.8451 37.6574 0.0981433 0.134096 0.231662 0.173564 53924 53924 53924 53924 88 58.08 61.6 47.52 
1.8 71.574 46.5907 47.0364 37.3077 0.0973029 0.135986 0.224308 0.150279 53924 53924 53924 53924 86.4 57.6 61.2 46.8 
1.84 70.5874 46.1537 46.2464 37.0779 0.094942 0.0747418 0.201715 0.168166 53924 53924 53924 53924 84.64 57.04 58.88 46 
1.88 69.6923 45.9309 45.4725 36.7324 0.0928265 0.0730868 0.191848 0.120732 53924 53924 53924 53924 82.72 56.4 58.28 45.12 
1.92 68.7389 45.5932 44.8399 36.5772 0.0910025 0.0719324 0.199 0.138557 53924 53924 53924 53924 82.56 55.68 57.6 46.08 
1.96 67.9701 45.4038 44.1258 36.2281 0.0898934 0.0710231 0.192966 0.0953189 53924 53924 53924 53925 82.32 56.84 56.84 45.08 


==> data/exp4.txt <==
%x 0 1 
0.04 27.8298 28.3763 0.0863373 0.0739947 80000 80000 39.64 39.32 
0.08 46.3299 48.3423 0.189471 0.164483 80000 80000 79.12 78.16 
0.12 55.2411 59.2986 0.284812 0.249957 80000 80000 118.32 116.04 
0.16 57.9811 62.9277 0.35622 0.313903 80000 80000 156.64 147.68 
0.2 56.3828 61.5813 0.399839 0.351128 80000 80000 191.4 152.6 
0.24 53.5863 58.1734 0.425559 0.367726 80000 80000 114.24 104.88 
0.28 49.7628 54.2628 0.42968 0.368001 80000 80000 83.16 87.08 
0.32 46.839 50.0901 0.43873 0.35751 80000 80000 71.04 77.44 
0.36 44.0193 47.2383 0.437921 0.350753 80000 80000 63.72 71.64 
0.4 40.8486 44.605 0.424257 0.346612 80000 80000 57.6 65.6 
0.44 38.2229 42.5258 0.40998 0.343373 80000 80000 53.24 62.04 
0.48 36.1012 40.8053 0.400829 0.34117 80000 80000 49.44 58.56 
0.52 34.7679 38.7527 0.40737 0.329131 80000 80000 46.8 55.12 
0.56 32.6003 37.2382 0.377581 0.325722 80000 80000 44.8 52.64 
0.6 31.1102 35.9694 0.368265 0.328147 80000 80000 42.6 50.4 
0.64 29.8258 34.5215 0.358437 0.314621 80000 80000 40.96 48.64 
0.68 28.8723 33.1767 0.354139 0.306479 80000 80000 39.44 46.92 
0.72 27.6283 32.3475 0.335308 0.313631 80000 80000 38.16 45.36 
0.76 26.6631 31.2781 0.320327 0.31063 80000 80000 37.24 43.32 
0.8 25.6909 29.8086 0.311111 0.272893 80000 80000 35.2 42.4 
0.84 24.9788 29.2112 0.301256 0.283159 80000 80000 34.44 41.16 
0.88 24.4937 28.0079 0.306127 0.251619 80000 80000 33.44 39.6 
0.92 23.7803 27.6334 0.297522 0.277173 80000 80000 32.2 38.64 
0.96 22.9771 26.7279 0.276219 0.256728 80000 80000 31.68 37.44 
1 22.3426 26.282 0.252324 0.271606 80000 80000 31 37 
1.04 21.7296 25.0687 0.236756 0.211953 80000 80000 30.16 35.36 
1.08 21.5616 24.7877 0.255548 0.242516 80000 80000 30.24 34.56 
1.12 20.9705 24.1913 0.24326 0.23393 80000 80000 29.12 33.6 
1.16 20.3363 23.5113 0.201461 0.2036 80000 80000 27.84 33.64 
1.2 20.0961 23.0981 0.206547 0.212418 80000 80000 27.6 32.4 
1.24 19.5581 22.602 0.174262 0.204792 80000 80000 27.28 32.24 
1.28 19.4865 22.0468 0.199891 0.171342 80000 80000 26.88 30.72 
1.32 19.2359 21.7668 0.202834 0.185028 80000 80000 26.4 30.36 
1.36 18.7069 21.4012 0.157405 0.180769 80000 80000 25.84 29.92 
1.4 18.5287 21.13 0.15482 0.176469 80000 80000 25.2 29.4 
1.44 18.125 20.6128 0.127112 0.148084 80000 80000 25.92 28.8 
1.48 18.041 20.3688 0.14443 0.151954 80000 80000 25.16 28.12 
1.52 17.8416 20.1479 0.128127 0.153979 80000 80000 24.32 27.36 
1.56 17.6379 19.7786 0.140376 0.113571 80000 80000 24.96 28.08 
1.6 17.4068 19.5858 0.1195 0.127895 80000 80000 24 27.2 
1.64 17.2845 19.4491 0.129315 0.129651 80000 80000 22.96 26.24 
1.68 17.0455 19.1652 0.0926701 0.0945523 80000 80000 23.52 26.88 
1.72 16.9139 18.9501 0.0935902 0.0737972 80000 80000 24.08 25.8 
1.76 16.7886 18.8953 0.0956737 0.0969818 80000 80000 22.88 24.64 
1.8 16.6732 18.7543 0.115305 0.0764209 80000 80000 23.4 25.2 
1.84 16.4634 18.6178 0.0587287 0.0887282 80000 80000 22.08 25.76 
1.88 16.4252 18.4601 0.100284 0.0757016 80000 80000 22.56 24.44 
1.92 16.2736 18.3782 0.0593765 0.0367949 80000 80000 23.04 24.96 
1.96 16.131 18.3074 0.0588113 0.0775172 80000 80001 21.56 23.52 


==> data/exp5.txt <==
%x 0 1 2 3 
0.0025 95.9448 97.7628 94.8189 96.8956 0.462752 0.172065 0.504965 0.319521 15407 15407 15407 15407 122.887 111.09 124.24 119.715 
0.005 182.19 190.726 179.305 185.894 1.0093 0.360599 1.09233 0.694273 15407 15407 15407 15407 245.025 218.65 248.325 238.005 
0.0075 255.718 278.074 248.806 266.108 1.60471 0.578076 1.7576 1.10387 15407 15407 15407 15407 366.27 323.077 372.157 352.807 
0.01 321.082 358.291 307.175 337.33 2.22946 0.812195 2.45956 1.56538 15407 15407 15407 15407 486.68 422.67 495.94 466.4 
0.0125 371.257 433.135 350.679 397.055 2.85351 1.04413 3.13263 2.0379 15407 15407 15407 15407 605.463 516.262 619.225 572.787 
0.015 415.456 500.194 383.851 446.162 3.46716 1.3059 3.81112 2.52802 15407 15407 15407 15407 724.95 604.755 742.155 671.43 
0.0175 446.422 560.004 405.19 488.233 4.00478 1.57151 4.39156 2.95747 15407 15407 15407 15407 835.958 683.935 863.433 763.158 
0.02 464.273 611.953 420.481 513.951 4.48225 1.8134 4.95048 3.41809 15407 15407 15407 15407 946.2 759.46 985.2 837.88 
0.0225 482.744 654.713 426.752 537.571 4.90532 2.04623 5.43016 3.79455 15407 15407 15407 15407 1049.47 821.655 1105.67 896.063 
0.025 488.872 691.866 421.09 549.643 5.25719 2.25193 5.799 4.05209 15407 15407 15407 15407 1133.67 876.475 1220.63 923.475 
0.0275 483.68 720.457 423.319 556.872 5.39064 2.45651 6.16524 4.33893 15407 15407 15407 15407 1122.88 920.453 1333.31 946.66 
0.03 490.384 745.706 411.549 555.258 5.72791 2.63472 6.40142 4.50761 15407 15407 15407 15407 1103.67 962.49 1382.4 936.18 
0.0325 482.224 759.617 405.959 548.662 5.87145 2.76076 6.58139 4.59182 15407 15407 15407 15407 920.563 983.905 898.723 905.58 
0.035 474.23 770.322 396.838 544.556 5.9284 2.84284 6.82444 4.65113 15407 15407 15407 15407 845.565 1000.4 746.585 893.515 
0.0375 460.953 775.838 391.357 538.613 5.86109 2.90614 7.04684 4.77323 15407 15407 15407 15407 768.713 1012.8 671.25 863.288 
0.04 454.136 779.543 372.459 529.309 6.12469 2.97408 6.89687 4.84108 15407 15407 15407 15407 747.68 1021.76 583.88 850.48 
0.0425 434.351 777.873 372.408 514.381 5.8574 2.96896 7.2757 4.67064 15407 15407 15407 15407 702.738 1014.9 558.833 811.198 
0.045 423.805 778.816 363.844 507.538 5.91197 3.011 7.37867 4.75458 15407 15407 15407 15407 685.44 1023.48 529.245 787.365 
0.0475 407.969 770.979 349.675 497.355 5.69597 3.03315 7.30907 4.74577 15407 15407 15407 15407 650.465 1012.7 501.553 765.083 
0.05 400.965 762.189 341.152 484.896 5.82404 2.93648 7.35471 4.63152 15407 15407 15407 15407 633.05 1001.45 473.5 744.25 
0.0525 384.888 759.222 341.565 474.767 5.75673 2.95557 7.7008 4.55681 15407 15407 15407 15407 600.548 999.023 463.365 723.975 
0.055 374.264 744.657 326.516 465.079 5.67968 2.92025 7.39737 4.5422 15407 15407 15407 15407 578.82 979.385 444.07 702.185 
0.0575 360.384 736.17 316.275 455.64 5.32611 2.88237 7.34744 4.71541 15407 15407 15407 15407 559.36 967.553 426.995 675.395 
0.06 359.694 727.555 311.04 446.595 5.78861 2.83246 7.42063 4.56152 15407 15407 15407 15407 550.08 955.8 410.58 668.82 
0.0625 340.318 717.92 313.237 438.725 5.43187 2.779 7.84524 4.77732 15407 15407 15407 15407 520.688 941.625 409.938 643.938 
0.065 333.466 705.462 299.56 430.099 5.49138 2.75002 7.59903 4.58276 15407 15407 15407 15407 508.365 926.315 385.385 631.605 
0.0675 321.851 695.236 296.171 421.867 5.48208 2.68741 7.71013 4.67991 15407 15407 15407 15407 482.557 910.17 384.007 612.495 
0.07 310.888 683.753 281.794 411.992 5.22949 2.61873 7.28203 4.61576 15407 15407 15407 15407 472.43 895.93 371.28 600.18 
0.0725 306.76 672.178 288.743 401.414 5.43786 2.59321 8.00292 4.38198 15407 15407 15407 15407 463.637 881.455 363.08 582.537 
0.075 294.961 662.578 273.903 397.582 5.26049 2.5713 7.45231 4.52191 15407 15407 15407 15407 440.4 873.075 354.6 574.575 
0.0775 289.478 650.481 272.475 390.349 5.18837 2.50675 7.73683 4.47807 15407 15407 15407 15407 431.442 856.065 343.867 560.17 
0.08 282.38 641.182 266.372 382.227 5.28357 2.54129 7.63367 4.33015 15407 15407 15407 15407 414.64 840.48 338.72 550.4 
0.0825 276.363 631.78 257.639 378.909 5.44681 2.40069 7.43903 4.65486 15407 15407 15407 15407 406.23 828.3 330.66 538.147 
0.085 269.211 620.823 248.671 369.794 5.12518 2.35663 7.09157 4.73402 15407 15407 15407 15407 394.91 812.005 324.36 516.885 
0.0875 263.003 611.571 248.972 365.461 5.38962 2.30259 7.37176 4.61547 15407 15407 15407 15407 385.875 798.262 319.637 513.012 
0.09 254.876 601.886 244.935 358.361 4.91576 2.35467 7.41997 4.625 15407 15407 15407 15407 375.12 785.43 314.55 501.75 
0.0925 246.858 593.859 237.11 357.525 4.78731 2.29551 6.97522 5.10679 15407 15407 15407 15407 367.687 773.207 308.025 494.967 
0.095 242.816 584.527 240.181 347.165 4.9102 2.26095 7.57974 4.46843 15407 15407 15407 15407 361.475 763.515 304.475 484.88 
0.0975 235.869 573.031 230.835 347.57 4.73812 2.15411 7.10433 5.23666 15407 15407 15407 15407 346.223 749.287 298.35 474.825 
0.1 229.271 564.282 231.513 336.74 4.30745 2.11899 7.387 4.53762 15407 15407 15407 15407 339.5 734.8 296 468.8 
0.11 214.337 530.488 216.817 322.881 4.7369 2.00738 7.21504 5.15674 15407 15407 15407 15407 310.09 694.32 278.63 435.49 
0.12 199.295 501.754 198.947 308.063 4.40306 1.90361 6.54106 5.23289 15407 15407 15407 15407 287.4 653.16 262.44 410.88 
0.13 190.031 474.179 198.3 286.967 4.67932 1.75924 7.4044 4.99194 15407 15407 15407 15407 272.35 615.42 250.9 385.32 
0.14 174.944 450.069 184.235 283.513 3.83348 1.67416 6.76134 6.15112 15407 15407 15407 15407 251.44 584.22 238.84 370.3 
0.15 172.893 428.226 175.734 268.837 5.06784 1.58589 6.52431 5.52674 15407 15407 15407 15407 236.4 555.3 229.65 348.45 
0.16 160.755 407.086 164.598 256.687 4.0772 1.54598 5.82947 5.41137 15407 15407 15407 15407 225.92 528.8 220.32 333.12 
0.17 156.137 389.728 159.301 246.253 4.21146 1.65224 5.99053 5.60847 15407 15407 15407 15407 216.75 504.22 211.31 318.92 
0.18 153.363 372.726 156.859 239.304 4.83605 1.36313 6.54695 5.65994 15407 15407 15407 15407 207.36 482.22 203.4 306.54 
0.19 145.325 356.426 152.95 239.651 4.45643 1.28516 6.58423 7.29554 15407 15407 15407 15408 198.36 460.18 197.98 295.64 


==> data/exp6.txt <==
%x 0 1 2 3 
0.01 42.3506 39.8296 41.5397 40.5543 0.0627969 0.131778 0.104759 0.149263 294507 294507 294507 294507 65.12 96.27 85.43 98.4 
0.02 70.3213 60.4191 67.4259 63.8046 0.115681 0.241251 0.19625 0.280692 294507 294507 294507 294507 112.24 187.3 153.48 195.82 
0.03 86.6857 68.1168 80.7567 74.5296 0.153294 0.319371 0.26427 0.384469 294507 294507 294507 294507 141.75 250.77 188.43 291 
0.04 95.1209 67.7186 85.5793 76.6011 0.175309 0.364067 0.310344 0.457586 294507 294507 294507 294507 157.28 170 194.36 377.8 
0.05 98.0253 64.1006 85.3807 73.9769 0.185573 0.386704 0.334648 0.504533 294507 294507 294507 294507 163.15 130.55 183.75 220.45 
0.06 98.0113 59.1405 82.7593 69.9134 0.186493 0.392223 0.348772 0.535201 294507 294507 294507 294507 163.5 109.68 169.56 126.72 
0.07 96.0834 54.7708 79.9654 65.4609 0.18353 0.391288 0.360805 0.554798 294507 294507 294507 294507 160.16 96.53 157.99 101.29 
0.08 93.297 50.3349 76.459 61.1394 0.178094 0.384123 0.365932 0.567002 294507 294507 294507 294507 155.28 87.68 146.8 87.6 
0.09 90.4231 46.836 72.8736 56.8976 0.173033 0.376921 0.370776 0.572487 294507 294507 294507 294507 150.84 80.82 135.63 77.94 
0.1 87.1376 44.2381 70.0901 53.2648 0.1672 0.38 0.381761 0.575906 294507 294507 294507 294507 145.2 75.2 127.2 71.2 
0.11 83.9484 41.486 67.5699 50.4346 0.161315 0.370021 0.393801 0.58448 294507 294507 294507 294507 139.59 70.73 119.35 65.23 
0.12 80.5422 38.9195 64.9062 46.7141 0.154354 0.358762 0.401869 0.574758 294507 294507 294507 294507 133.92 66.6 112.08 60.72 
0.13 77.8036 36.956 62.3855 44.5362 0.148551 0.353686 0.408064 0.57935 294507 294507 294507 294507 129.35 63.18 106.08 57.72 
0.14 74.832 34.95 60.0682 42.1645 0.145942 0.341619 0.413448 0.578971 294507 294507 294507 294507 124.18 60.34 100.94 54.32 
0.15 72.196 33.2415 58.5208 39.9083 0.141538 0.325704 0.429095 0.575799 294507 294507 294507 294507 119.55 58.05 96.3 51.15 
0.16 69.6399 32.0433 57.0714 37.5341 0.137764 0.329478 0.445905 0.563891 294507 294507 294507 294507 115.04 55.36 91.68 49.12 
0.17 67.2399 30.787 55.4122 36.6681 0.130232 0.322835 0.455327 0.577334 294507 294507 294507 294507 111.52 53.04 88.06 47.09 
0.18 64.8109 29.5988 54.3078 33.566 0.125614 0.311406 0.471334 0.541741 294507 294507 294507 294507 106.92 51.66 84.42 45.36 
0.19 62.9021 28.885 52.9519 33.308 0.128271 0.320456 0.484908 0.565848 294507 294507 294507 294507 103.74 49.97 81.13 43.51 
0.2 60.9284 27.1755 51.6605 31.5494 0.123761 0.280565 0.490978 0.553568 294507 294507 294507 294507 100.4 48.2 78 42 
0.21 58.9418 26.3468 50.0073 30.2306 0.11664 0.273926 0.490945 0.54273 294507 294507 294507 294507 97.44 46.83 75.39 40.74 
0.22 57.2082 25.9408 48.8974 29.5561 0.113416 0.289186 0.497747 0.55064 294507 294507 294507 294507 94.16 45.32 72.82 39.6 
0.23 55.4499 24.9093 48.0229 28.802 0.111308 0.267565 0.515277 0.555365 294507 294507 294507 294507 91.31 44.16 70.15 38.41 
0.24 53.963 24.31 47.3663 27.818 0.109198 0.263007 0.530126 0.553623 294507 294507 294507 294507 88.8 43.2 67.92 37.2 
0.25 52.4026 23.6842 46.2856 26.3355 0.105288 0.261162 0.538054 0.531417 294507 294507 294507 294507 86.25 42 65.75 36.25 
0.26 51.0907 23.1729 45.6465 25.584 0.102176 0.259867 0.552081 0.528403 294507 294507 294507 294507 83.98 40.82 63.7 35.36 
0.27 49.6405 22.6617 44.8261 24.7726 0.0972375 0.259883 0.557617 0.527015 294507 294507 294507 294507 81.54 39.96 62.37 34.29 
0.28 48.4152 21.8598 43.5569 24.0393 0.0934542 0.234436 0.557401 0.520029 294507 294507 294507 294507 79.52 38.92 60.48 33.6 
0.29 47.1872 21.5983 43.12 23.305 0.098787 0.242236 0.572916 0.514311 294507 294507 294507 294507 77.43 38.28 58.87 32.77 
0.3 46.0669 20.9104 42.2247 22.7554 0.100101 0.214105 0.578302 0.51357 294507 294507 294507 294507 75.6 37.5 57 32.1 
0.31 44.8504 20.5919 41.5633 22.073 0.0939424 0.225377 0.590139 0.504545 294507 294507 294507 294507 73.16 36.58 55.8 31.31 
0.32 43.8145 20.0269 40.5151 21.1138 0.0910014 0.2055 0.582569 0.486197 294507 294507 294507 294507 72 35.84 54.4 30.72 
0.33 42.8465 19.8119 40.2042 21.6519 0.0970057 0.213824 0.603748 0.530059 294507 294507 294507 294507 70.29 35.31 53.13 30.03 
0.34 41.9655 19.3722 38.8803 20.7396 0.0964163 0.203637 0.583904 0.506892 294507 294507 294507 294507 68.68 34.68 51.68 29.58 
0.35 40.9178 19.0156 38.7016 20.4212 0.0833604 0.193989 0.611778 0.512094 294507 294507 294507 294507 66.85 33.95 50.75 29.05 
0.36 40.1435 18.6926 38.4815 20.0749 0.0807799 0.185398 0.626701 0.513531 294507 294507 294507 294507 65.52 33.48 49.68 28.44 
0.37 39.3846 18.3524 37.664 18.9285 0.0961674 0.188296 0.624065 0.47416 294507 294507 294507 294507 64.38 32.56 48.47 27.75 
0.38 38.447 18.1032 36.4921 18.312 0.0846002 0.193 0.606052 0.459696 294507 294507 294507 294507 62.7 31.92 47.5 27.36 
0.39 37.6972 17.9976 36.5271 17.6421 0.0874151 0.216198 0.627964 0.440236 294507 294507 294507 294507 61.62 31.59 46.8 26.91 
0.4 37.1168 17.5567 36.1406 17.554 0.0910252 0.185539 0.642328 0.451517 294507 294507 294507 294507 60.4 31.2 45.6 26.4 
0.41 36.3451 17.5408 35.4837 16.9226 0.0770721 0.212734 0.645315 0.425622 294507 294507 294507 294507 59.04 30.75 44.69 26.24 
0.42 35.7151 17.1642 34.9929 17.115 0.106192 0.200305 0.654617 0.459152 294507 294507 294507 294507 57.96 30.24 44.1 25.62 
0.43 34.9939 16.8653 34.4051 16.4797 0.0939077 0.180779 0.652316 0.434523 294507 294507 294507 294507 56.76 29.67 43.43 25.37 
0.44 34.2892 16.6004 33.8038 15.8451 0.0780005 0.17476 0.647023 0.402932 294507 294507 294507 294507 55.88 29.48 42.68 25.08 
0.45 33.7466 16.1916 33.0157 16.0178 0.079554 0.143928 0.647082 0.433746 294507 294507 294507 294507 54.9 28.8 41.4 24.3 
0.46 33.1849 16.1081 32.9316 15.3161 0.0833679 0.16252 0.65456 0.404292 294507 294507 294507 294507 53.82 28.52 40.94 23.92 
0.47 32.5593 15.9676 32.2483 15.8465 0.0724159 0.165777 0.648077 0.456033 294507 294507 294507 294507 52.64 28.2 40.42 23.97 
0.48 32.1061 15.6553 31.6908 15.174 0.066459 0.141918 0.646963 0.420393 294507 294507 294507 294507 52.32 27.84 39.84 23.52 
0.49 31.5482 15.5578 31.7302 14.9457 0.0848689 0.159075 0.681188 0.418805 294507 294507 294507 294508 50.96 27.44 39.2 23.03 


==> data/exp7.txt <==
%x 0 1 2 3 
0.01 76.4 72.5732 74.9781 72.1107 0.108424 0.289899 0.188466 0.326842 33035 33035 33035 33035 88.72 99.25 95.46 99.25 
0.02 144.196 127.417 137.529 125.729 0.239415 0.647857 0.42545 0.72711 33035 33035 33035 33035 171.84 198.16 187.8 198.2 
0.03 201.812 163.68 186.984 159.924 0.385356 1.0207 0.686476 1.12872 33035 33035 33035 33035 247.17 296.61 274.77 296.64 
0.04 247.828 181.941 219.535 176.941 0.531763 1.35248 0.940404 1.48005 33035 33035 33035 33035 311.08 393.88 348.28 394.44 
0.05 281.188 186.942 241.591 183.513 0.674291 1.59846 1.16764 1.76436 33035 33035 33035 33035 361.45 488.15 404.15 490.8 
0.06 304.453 186.146 247.815 181.987 0.787832 1.79084 1.31376 1.9681 33035 33035 33035 33035 398.46 571.98 418.14 582.84 
0.07 317.955 181.457 248.762 173.8 0.874801 1.93166 1.42908 2.08229 33035 33035 33035 33035 421.12 407.75 417.55 641.27 
0.08 322.251 175.396 242.967 165.779 0.921507 2.02007 1.46869 2.15513 33035 33035 33035 33035 431.68 307.28 396.96 322.88 
0.09 322.436 165.291 237.223 156.827 0.934253 2.05442 1.52097 2.19806 33035 33035 33035 33035 432.45 252.45 380.88 261.63 
0.1 318.165 161.476 228.069 151.884 0.934644 2.14736 1.52017 2.26782 33035 33035 33035 33035 427.4 235.6 358.2 233.4 
0.11 311.961 151.961 220.31 144.194 0.916226 2.10681 1.52445 2.29827 33035 33035 33035 33035 418.55 215.05 342.1 211.09 
0.12 303.745 145.041 213.713 136.308 0.888257 2.11442 1.55308 2.26492 33035 33035 33035 33035 409.08 199.92 327 191.28 
0.13 295.839 139.228 204.58 129.574 0.872412 2.1309 1.54438 2.24645 33035 33035 33035 33035 398.06 188.24 305.24 179.01 
0.14 287.225 135.118 197.816 125.166 0.829402 2.14956 1.56149 2.27202 33035 33035 33035 33035 385.42 180.6 291.06 167.58 
0.15 278.69 128.539 191.009 120.048 0.81111 2.10001 1.59473 2.25851 33035 33035 33035 33035 373.95 171.9 278.25 159.75 
0.16 269.988 122.735 184.741 113.718 0.776293 2.03168 1.58096 2.20044 33035 33035 33035 33035 361.6 165.12 265.76 150.08 
0.17 261.094 118.672 178.941 108.11 0.753068 2.04336 1.58234 2.13712 33035 33035 33035 33035 348.67 157.93 256.19 144.33 
0.18 253.159 114.496 173.614 105.802 0.729449 2.01546 1.61286 2.18879 33035 33035 33035 33035 338.76 151.38 244.8 138.42 
0.19 246.211 109.103 168.916 104.044 0.702062 1.9102 1.64834 2.25846 33035 33035 33035 33035 328.13 146.68 236.17 134.33 
0.2 238.352 108.555 163.614 97.5037 0.676578 2.03678 1.64258 2.10817 33035 33035 33035 33035 317.6 143 226 128.4 
0.21 231.787 103.487 161.98 92.8192 0.688768 1.89191 1.76992 1.97863 33035 33035 33035 33035 308.91 138.81 222.18 124.74 
0.22 224.762 100.824 157.683 89.9136 0.630093 1.87538 1.78907 1.9719 33035 33035 33035 33035 298.54 135.52 214.5 119.24 
0.23 218.917 97.6384 152.862 89.7014 0.617258 1.85809 1.76115 2.09194 33035 33035 33035 33035 289.57 130.41 206.77 116.38 
0.24 212.392 95.6768 148.314 86.5154 0.617471 1.85192 1.72918 2.0448 33035 33035 33035 33035 282 127.92 200.88 112.8 
0.25 206.855 93.3748 146.424 85.4932 0.611632 1.83753 1.86995 2.10282 33035 33035 33035 33035 274.25 125.5 194.5 110.25 
0.26 201.436 89.8125 142.043 81.3978 0.564127 1.74376 1.81117 1.94577 33035 33035 33035 33035 267.28 120.9 189.02 107.64 
0.27 195.928 87.93 140.675 81.8161 0.543769 1.70992 1.94208 2.12147 33035 33035 33035 33035 258.93 118.8 184.68 105.03 
0.28 191.401 85.9517 135.97 77.6899 0.563442 1.67779 1.87833 1.91855 33035 33035 33035 33035 253.68 116.48 177.52 102.48 
0.29 186.649 85.218 133.492 76.7185 0.533883 1.77083 1.89883 1.96144 33035 33035 33035 33035 247.08 113.68 175.74 100.63 
0.3 182.345 82.1035 131.127 74.6423 0.498787 1.622 1.96282 1.90801 33035 33035 33035 33035 240.3 111.6 169.8 98.1 
0.31 177.858 81.5606 127.492 72.7615 0.550058 1.70483 1.84262 1.88223 33035 33035 33035 33035 234.67 109.43 166.16 95.79 
0.32 174.427 79.9324 126.669 70.9218 0.473043 1.66407 2.0017 1.83721 33035 33035 33035 33035 230.4 107.84 162.56 93.76 
0.33 170.132 77.5638 125.275 68.5741 0.486266 1.52734 2.12343 1.73971 33035 33035 33035 33035 224.73 106.92 159.06 91.74 
0.34 166.036 77.6794 122.215 67.9954 0.445973 1.7305 2.07414 1.82486 33035 33035 33035 33035 217.94 103.7 155.72 90.1 
0.35 162.84 73.7262 117.425 67.8354 0.436243 1.34072 1.87441 1.91537 33035 33035 33035 33035 214.2 101.85 151.9 88.55 
0.36 159.261 72.6153 118.878 64.7603 0.430875 1.34459 2.18485 1.68782 33035 33035 33035 33035 209.52 100.8 149.4 87.12 
0.37 156.268 72.8651 114.764 63.3797 0.457997 1.4979 2.03454 1.66475 33035 33035 33035 33035 205.72 98.79 146.15 84.73 
0.38 152.573 70.1437 113.616 64.1307 0.426616 1.32248 2.08211 1.87674 33035 33035 33035 33035 200.26 96.9 142.5 83.6 
0.39 149.854 71.2614 110.519 61.6929 0.474408 1.62548 2.05327 1.70358 33035 33035 33035 33035 196.95 95.55 140.01 82.29 
0.4 146.945 68.4882 109.046 61.3175 0.407346 1.34797 2.00701 1.72812 33035 33035 33035 33035 192.8 93.6 138 81.6 
0.41 144.04 68.1934 106.021 59.28 0.404819 1.42364 1.89225 1.62801 33035 33035 33035 33035 189.42 92.66 135.3 79.95 
0.42 141.42 66.3634 106.14 59.2992 0.423856 1.20028 2.06394 1.73911 33035 33035 33035 33035 186.06 91.98 132.72 78.96 
0.43 138.786 65.8547 103.064 57.4302 0.371895 1.32762 1.92567 1.60565 33035 33035 33035 33035 182.75 90.3 130.72 77.4 
0.44 136.279 64.8277 102.521 58.0296 0.380128 1.30613 2.08208 1.80385 33035 33035 33035 33035 179.08 88.44 128.04 76.12 
0.45 133.631 64.111 100.251 56.9542 0.372428 1.27954 2.05143 1.76313 33035 33035 33035 33035 175.05 87.75 125.55 75.15 
0.46 132.031 64.3738 99.1236 55.0047 0.53032 1.47044 2.12393 1.52768 33035 33035 33035 33035 172.96 86.48 123.28 74.52 
0.47 129.626 61.3399 97.7072 54.5377 0.350413 0.956753 1.9817 1.61009 33035 33035 33035 33035 170.61 85.54 122.2 72.85 
0.48 127.375 60.8152 97.2506 54.405 0.33517 0.97534 2.18545 1.6698 33035 33035 33035 33035 166.56 84.48 120.48 72 
0.49 125.118 60.2725 96.0697 52.9481 0.483005 1.03701 2.18929 1.49522 33035 33035 33035 33036 163.17 83.3 117.6 71.05 


==> data/exp8.txt <==
%x 0 1 2 3 
0.01 88.6113 86.1051 87.7873 85.6122 0.0699877 0.21915 0.120724 0.245681 21894 21894 21894 21894 94.91 99.63 97.58 99.49 
0.02 173.586 162.19 170.49 160.477 0.158668 0.542962 0.283013 0.599427 21894 21894 21894 21894 188.06 199.22 194.1 198.86 
0.03 254.228 223.966 245.105 219.949 0.265488 0.951129 0.50156 1.04033 21894 21894 21894 21894 278.49 298.65 289.41 297.93 
0.04 328.873 269.512 310.532 260.545 0.396439 1.41315 0.762075 1.5225 21894 21894 21894 21894 365.48 397.96 381.84 396.84 
0.05 397.234 298.82 362.919 287.868 0.549375 1.86658 1.0497 1.97101 21894 21894 21894 21894 449 497.2 467.95 495.25 
0.06 456.347 314.569 403.752 300.083 0.717902 2.28085 1.3622 2.35532 21894 21894 21894 21894 524.58 595.8 549.72 592.74 
0.07 506.427 317.965 432.826 303.506 0.888129 2.60599 1.66004 2.66367 21894 21894 21894 21894 592.76 693.42 615.44 689.01 
0.08 546.21 319.469 445.83 301.138 1.057 2.91255 1.89199 2.90072 21894 21894 21894 21894 647.6 790.72 653.44 781.92 
0.09 575.287 313.125 450.424 296.79 1.20597 3.09386 2.07163 3.09046 21894 21894 21894 21894 690.93 879.66 667.35 862.2 
0.1 593.103 305.825 448.451 284.14 1.32418 3.25041 2.1902 3.15771 21894 21894 21894 21894 720.1 655.7 656.2 522.6 
0.11 602.745 295.911 441.417 272.456 1.41552 3.34116 2.23713 3.19122 21894 21894 21894 21894 738.21 475.31 637.01 436.37 
0.12 605.352 286.169 429.613 263.341 1.47277 3.41546 2.29605 3.22998 21894 21894 21894 21894 746.04 412.08 613.8 391.32 
0.13 602.428 281.293 416.62 256.725 1.49855 3.57854 2.25912 3.2874 21894 21894 21894 21894 746.07 385.32 582.79 372.19 
0.14 596.641 271.156 405.925 246.087 1.48077 3.59941 2.23628 3.27091 21894 21894 21894 21894 736.26 356.58 561.54 340.2 
0.15 585.594 261.764 392.947 239.231 1.4701 3.57918 2.26448 3.3069 21894 21894 21894 21894 725.25 337.35 537.15 324 
0.16 573.373 256.64 383.627 229.315 1.43023 3.68011 2.23813 3.20803 21894 21894 21894 21894 709.92 320 518.88 308.64 
0.17 560.994 245.313 370.717 222.282 1.39788 3.5848 2.25544 3.25189 21894 21894 21894 21894 693.94 306.51 495.38 294.1 
0.18 547.589 238.986 360.907 213.912 1.35802 3.62371 2.23314 3.13292 21894 21894 21894 21894 676.26 292.5 481.5 283.32 
0.19 533.046 233.564 351.346 208.93 1.2926 3.65058 2.30516 3.16677 21894 21894 21894 21894 658.54 284.81 463.79 273.79 
0.2 520.1 227.433 342.864 199.986 1.25661 3.63872 2.33651 3.07658 21894 21894 21894 21894 639.4 277.2 450.8 257.4 
0.21 507.257 217.972 334.761 198.136 1.22834 3.46645 2.38869 3.22025 21894 21894 21894 21894 624.96 265.23 435.75 250.74 
0.22 494.622 214.247 326.894 191.995 1.21075 3.54757 2.37028 3.16173 21894 21894 21894 21894 606.32 260.92 422.62 242.22 
0.23 481.215 213.088 320.616 185.981 1.1452 3.69715 2.55721 3.01868 21894 21894 21894 21894 590.41 255.53 411.47 235.52 
0.24 468.634 205.119 310.398 180.933 1.10765 3.5662 2.49817 3.04321 21894 21894 21894 21894 575.04 247.2 394.56 228.72 
0.25 457.705 200.827 302.113 176.456 1.08154 3.56634 2.35695 2.9611 21894 21894 21894 21894 561.25 241 385.75 225 
0.26 447.437 192.297 297.379 172.561 1.05822 3.25252 2.56638 2.96926 21894 21894 21894 21894 547.82 235.04 374.66 216.06 
0.27 435.387 191.572 290.189 167.376 1.01491 3.47951 2.48925 2.835 21894 21894 21894 21894 532.44 230.31 365.31 210.87 
0.28 425.058 185.413 282.118 163.131 1.00657 3.28331 2.54282 2.73898 21894 21894 21894 21894 518.28 226.8 353.64 207.76 
0.29 414.682 181.88 278.732 158.365 1.01008 3.33303 2.57214 2.6143 21894 21894 21894 21894 506.34 220.11 348.58 201.55 
0.3 405.521 178.868 270.636 157.522 0.935051 3.26375 2.54485 2.8783 21894 21894 21894 21894 493.8 219 336.6 196.5 
0.31 396.945 174.89 266.581 152.867 0.904011 3.20907 2.66229 2.56577 21894 21894 21894 21894 484.53 212.97 330.77 194.68 
0.32 387.586 172.233 260.23 151.318 0.884957 3.24953 2.48501 2.74157 21894 21894 21894 21894 472 208.96 322.56 189.44 
0.33 378.725 168.934 257.446 149.301 0.861079 3.16966 2.77125 2.80522 21894 21894 21894 21894 462 205.59 316.8 187.11 
0.34 371.339 164.992 251.73 145.405 0.868889 3.07545 2.63099 2.66356 21894 21894 21894 21894 451.86 202.3 309.4 183.26 
0.35 362.761 161.913 245.083 140.949 0.90039 3.04415 2.45648 2.46397 21894 21894 21894 21894 441 198.45 301.7 178.5 
0.36 355.816 159.689 246.292 139.458 0.805587 3.00236 3.0605 2.53255 21894 21894 21894 21894 432.36 195.84 295.2 175.32 
0.37 348.696 157.635 242.268 136.81 0.777024 3.01942 3.03079 2.43018 21894 21894 21894 21894 422.91 193.51 291.93 172.42 
0.38 342.241 153.096 235.728 135.043 0.759342 2.72112 2.73782 2.49129 21894 21894 21894 21894 414.96 190.38 285.76 169.48 
0.39 334.987 152.091 231.855 135.261 0.753009 2.9121 2.88267 2.76132 21894 21894 21894 21894 407.16 186.42 280.02 167.31 
0.4 329.356 150.67 225.326 128.851 0.753255 2.9689 2.73607 2.23645 21894 21894 21894 21894 398.8 184.8 272.4 163.6 
0.41 322.698 148.99 224.163 127.212 0.727373 2.99761 2.86015 2.16158 21894 21894 21894 21894 391.55 180.81 269.78 161.54 
0.42 316.939 145.101 220.748 126.605 0.785526 2.76559 2.85413 2.41934 21894 21894 21894 21894 384.3 178.92 264.18 158.76 
0.43 311.341 142.821 216.56 124.817 0.71071 2.56869 2.86492 2.38697 21894 21894 21894 21894 377.11 178.02 260.15 155.23 
0.44 305.53 143.311 213.564 122.708 0.739603 2.9218 2.88472 2.18951 21894 21894 21894 21894 369.16 175.12 255.64 155.32 
0.45 300.703 142.455 210.847 121.135 0.717252 3.06765 3.04429 2.2325 21894 21894 21894 21894 364.5 173.25 251.1 151.65 
0.46 294.867 136.007 206.678 120.311 0.710882 2.35056 2.80362 2.37761 21894 21894 21894 21894 356.96 169.74 247.02 150.42 
0.47 289.965 135.905 203.714 118.707 0.638131 2.57326 2.9312 2.35972 21894 21894 21894 21894 351.56 168.73 243.46 148.05 
0.48 285.438 133.56 200.77 116.29 0.629683 2.44836 2.93122 2.23893 21894 21894 21894 21894 345.12 166.08 240 145.92 
0.49 280.807 130.959 200.037 115.828 0.618952 2.17677 3.12869 2.3177 21894 21894 21894 21895 339.57 165.13 236.18 145.04 


==> data/exp9.txt <==
%x 0 1 2 
0.04 25.573 26.8631 26.4857 0.0973565 0.113282 0.11019 291286 291286 291286 74.68 78.32 77.88 
0.08 30.2038 33.6734 32.7384 0.151532 0.189582 0.181472 291286 291286 291286 84.72 152.24 148.24 
0.12 27.2839 31.8423 30.6619 0.165485 0.226651 0.214302 291286 291286 291286 53.28 69.36 62.04 
0.16 23.6587 28.1907 27.1786 0.163599 0.241763 0.227565 291286 291286 291286 42.4 44.32 43.36 
0.2 20.3748 24.8699 23.9354 0.152338 0.248053 0.231179 291286 291286 291286 36.2 35.2 35.4 
0.24 18.1946 22.0086 20.9553 0.142911 0.248232 0.228069 291286 291286 291286 32.4 30.24 30.24 
0.28 16.4107 19.682 19.0232 0.133023 0.246062 0.229525 291286 291286 291286 29.4 26.6 27.16 
0.32 14.9015 17.621 17.0395 0.117946 0.241562 0.223034 291286 291286 291286 27.2 24 24.64 
0.36 13.9813 15.9897 15.4906 0.11538 0.23533 0.216028 291286 291286 291286 25.2 21.96 22.68 
0.4 13.1051 14.6786 14.2762 0.109307 0.231432 0.212311 291286 291286 291286 23.6 20.4 21.2 
0.44 12.3338 13.3584 13.1617 0.0994864 0.221516 0.205417 291286 291286 291286 22.44 18.92 19.8 
0.48 11.6285 12.5255 12.4652 0.0865946 0.217496 0.20662 291286 291286 291286 21.12 18.24 18.72 
0.52 11.1233 11.7713 11.3962 0.080334 0.213522 0.19007 291286 291286 291286 20.28 17.16 17.68 
0.56 10.6758 10.7638 11.0136 0.0776387 0.197872 0.195261 291286 291286 291286 19.04 16.24 16.8 
0.6 10.3081 10.1083 10.2814 0.0719689 0.190378 0.185491 291286 291286 291286 18.6 15.6 16.2 
0.64 9.99293 9.66246 9.66102 0.0735669 0.187106 0.173934 291286 291286 291286 17.92 14.72 15.36 
0.68 9.61751 9.28468 9.18764 0.0632026 0.187373 0.167163 291286 291286 291286 17 14.28 14.96 
0.72 9.35809 8.74595 8.83027 0.0648252 0.176468 0.164398 291286 291286 291286 16.56 13.68 14.4 
0.76 9.15829 8.26775 8.47576 0.0693295 0.161762 0.160916 291286 291286 291286 15.96 13.68 13.68 
0.8 8.88628 8.09123 8.0884 0.0618896 0.167494 0.150021 291286 291286 291286 16 12.8 13.6 
0.84 8.65887 7.68197 7.93665 0.0580603 0.157439 0.156562 291286 291286 291286 15.12 12.6 12.6 
0.88 8.38139 7.40172 7.64142 0.0384365 0.148664 0.148857 291286 291286 291286 14.96 12.32 12.32 
0.92 8.24843 7.14226 7.37014 0.051718 0.144683 0.144102 291286 291286 291286 14.72 11.96 11.96 
0.96 8.11473 6.93151 7.21128 0.0551146 0.139607 0.146074 291286 291286 291286 14.4 11.52 11.52 
1 7.88611 6.59326 7.01115 0.0318471 0.122007 0.141308 291286 291286 291286 14 11 12 
1.04 7.75991 6.37805 6.60991 0.0382632 0.112339 0.114577 291286 291286 291286 13.52 11.44 11.44 
1.08 7.65333 6.14228 6.47439 0.0445268 0.0949205 0.116471 291286 291286 291286 12.96 10.8 10.8 
1.12 7.50368 6.06026 6.35898 0.0431889 0.101641 0.116742 291286 291286 291286 12.32 10.08 11.2 
1.16 7.39254 5.83104 6.19242 0.0444357 0.0808409 0.10979 291286 291286 291286 12.76 10.44 10.44 
1.2 7.23091 5.8068 6.05059 0.02173 0.0969783 0.104873 291286 291286 291286 12 9.6 10.8 
1.24 7.10773 5.88144 5.8123 0.0138417 0.122044 0.0808587 291286 291286 291286 12.4 9.92 9.92 
1.28 7.02977 5.64331 5.83006 0.0221455 0.102998 0.103144 291286 291286 291286 11.52 10.24 10.24 
1.32 6.9188 5.52643 5.6553 0.0132222 0.0947514 0.0876067 291286 291286 291286 11.88 9.24 9.24 
1.36 6.81883 5.41653 5.5603 0.0129121 0.0901539 0.0823747 291286 291286 291286 10.88 9.52 9.52 
1.4 6.74982 5.30155 5.50448 0.0126574 0.0822229 0.0887539 291286 291286 291286 11.2 9.8 9.8 
1.44 6.68164 5.26647 5.44492 0.0124397 0.088969 0.0932925 291286 291286 291286 11.52 8.64 8.64 
1.48 6.59473 5.1108 5.24942 0.0121465 0.0682913 0.0588998 291286 291286 291286 10.36 8.88 8.88 
1.52 6.52233 5.05738 5.18039 0.011901 0.0668501 0.0563974 291286 291286 291286 10.64 9.12 9.12 
1.56 6.45283 4.93804 5.17082 0.0117153 0.0447337 0.0717609 291286 291286 291286 10.92 7.8 9.36 
1.6 6.38357 4.92105 5.07107 0.0114973 0.0549115 0.0629479 291286 291286 291286 11.2 8 8 
1.64 6.32335 4.85098 5.00647 0.0112842 0.0513166 0.0560289 291286 291286 291286 9.84 8.2 8.2 
1.68 6.2554 4.80734 4.9621 0.0110392 0.0524883 0.0617683 291286 291286 291286 10.08 8.4 8.4 
1.72 6.20083 4.77544 4.9162 0.0108838 0.0539455 0.0586138 291286 291286 291286 10.32 8.6 8.6 
1.76 6.15172 4.67492 4.84741 0.010763 0.0260485 0.0548906 291286 291286 291286 10.56 8.8 8.8 
1.8 6.08942 4.70129 4.88459 0.0105277 0.0659545 0.0823976 291286 291286 291286 9 7.2 9 
1.84 6.04435 4.62256 4.76158 0.0103732 0.0447071 0.0571802 291286 291286 291286 9.2 7.36 7.36 
1.88 5.98923 4.59462 4.6741 0.0102335 0.0523557 0.0274427 291286 291286 291286 9.4 7.52 7.52 
1.92 5.94871 4.53603 4.6714 0.0100838 0.0382962 0.0534574 291286 291286 291286 9.6 7.68 7.68 
1.96 5.90644 4.48481 4.60336 0.009936 0.0282824 0.0283555 291286 291286 291287 9.8 7.84 7.84 

